Robust Combiners and Universal Constructions for Quantum Cryptography

A robust combiner combines many candidates for a cryptographic primitive and generates a new candidate for the same primitive. Its correctness and security hold as long as one of the original candidates satisfies correctness and security. A universal construction is a closely related notion to a robust combiner. A universal construction for a primitive is an explicit construction of the primitive that is correct and secure as long as the primitive exists. It is known that a universal construction for a primitive can be constructed from a robust combiner for the primitive in many cases. Although robust combiners and universal constructions for classical cryptography are widely studied, robust combiners and universal constructions for quantum cryptography have not been explored so far. In this work, we define robust combiners and universal constructions for several quantum cryptographic primitives including one-way state generators, public-key quantum money, quantum bit commitments, and unclonable encryption, and provide constructions of them. On a different note, it was an open problem how to expand the plaintext length of unclonable encryption. In one of our universal constructions for unclonable encryption, we can expand the plaintext length, which resolves the open problem.

==> ContactAuthor.txt <==
Name:Taiga Hiroka

E-mail address:taiga.hiroka@yukawa.kyoto-u.ac.jp
